State-of-The-Art Sparse Direct Solvers

In this chapter we will give an insight into modern sparse elimination methods. These are driven by a preprocessing phase based on combinatorial algorithms which improve diagonal dominance, reduce fill-in, and improve concurrency to allow for parallel treatment. Moreover, these methods detect dense submatrices which can be handled by dense matrix kernels based on multithreaded level-3 BLAS. We will demonstrate for problems arising from circuit simulation, how the improvements in recent years have advanced direct solution methods significantly.

==> figures/RJGraphs/Freescale.dat <==
ID THREADS	MKL_PARDISO	PARDISO_6_0	KLU
1  1\ thread	1		2.485836083	0.48
2  2\ threads	1.294471334	4.562902334	0.48
3  4\ threads	2.092337579	7.496054337	0.49
4  8\ threads	1.870901269	12.27818448	0.48
5  16\ threads	1.54470131	16.89868502	0.48


==> figures/RJGraphs/Freescale2.dat <==
ID THREADS	MKL_PARDISO	PARDISO_6_0	KLU
1  1\ thread	1		1.529151172	0.48
2  2\ threads	1.526818247	2.46404565	0.48
3  4\ threads	1.997929649	4.695189078	0.48
4  8\ threads	1.948656813	6.431772162	0.48
5  16\ threads	1.700709372	10.75010182	0.48


==> figures/RJGraphs/FullChip.dat <==
ID THREADS	MKL_PARDISO	PARDISO_6_0	KLU
1  1\ thread	1		1.481294967	0.1
2  2\ threads	1.393498695	2.756137602	0.1
3  4\ threads	2.345833763	4.902105109	0.1
4  8\ threads	2.891724412	9.196365184	0.1
5  16\ threads	3.067457924	11.05939222	0.1


==> figures/RJGraphs/circuit5M.dat <==
ID THREADS	MKL_PARDISO	PARDISO_6_0	KLU
1  1\ thread	1		26.40528146      13.1
2  2\ threads	1.645445525	25.01658692	 13.1
3  4\ threads	2.885678088	24.94038654      13.1
4  8\ threads	4.469648883	21.02433102      13.1
5  16\ threads	5.968943848	19.09157055      13.1


==> figures/RJGraphs/circuit5M_DC.dat <==
ID THREADS	MKL_PARDISO	PARDISO_6_0   KLU
1  1\ thread	1	        1.793504646   0.29
2  2\ threads	1.588144817	3.340572638   0.29
3  4\ threads	2.273779972	5.67484975    0.29
4  8\ threads	2.303522395	8.261817508   0.29
5  16\ threads	1.99769888	10.36209972   0.29


==> figures/RJGraphs/matrix.dat <==
ID THREADS	MKL_PARDISO	PARDISO_6_0	KLU
1  1\ thread	1.00	1.78	2	 0.1
2  2\ threads	1.43	2.84	2	 0.1
3  4\ threads	2.12	5.25	2	 0.1
4  8\ threads	2.06	8.19	2	 0.1
5  16\ threads	2.09	14.95	2	 0.1
6  32\ threads	1.66	19.49	2	 0.1


==> figures/RJGraphs/memchip.dat <==
ID THREADS	MKL_PARDISO	PARDISO_6_0	KLU
1  1\ thread	1		2.205895377	0.1
2  2\ threads	1.647425102	3.988674414	0.1
3  4\ threads	2.316583181	7.381669272	0.1
4  8\ threads	2.144187417	12.50697739	0.1
5  16\ threads	1.747910262	17.5207102	0.1


==> figures/RJGraphs/transient.dat <==
ID THREADS	MKL_PARDISO	PARDISO_6_0	KLU
1  1\ thread	1.00	1.74	2 
2  2\ threads	0.98	2.96	2 
3  4\ threads	1.31	4.34	2 
4  8\ threads	0.86	6.75	2 
5  16\ threads	0.66	7.18	2 

